Reconstructing inflation in scalar-torsion $f(T,\phi)$ gravity

It is investigated the reconstruction during the slow-roll inflation in the most general class of scalar-torsion theories whose Lagrangian density is an arbitrary function $f(T,\phi)$ of the torsion scalar $T$ of teleparallel gravity and the inflaton $\phi$. For the class of theories with Lagrangian density $f(T,\phi)=-M_{pl}^{2} T/2 - G(T) F(\phi) - V(\phi)$, with $G(T)\sim T^{s+1}$ and the power $s$ as constant, we consider a reconstruction scheme for determining both the non-minimal coupling function $F(\phi)$ and the scalar potential $V(\phi)$ through the parametrization (or attractor) of the scalar spectral index $n_{s}(N)$ and the tensor-to-scalar ratio $r(N)$ as functions of the number of $e-$folds $N$. As specific examples, we analyze the attractors $n_{s}-1 \propto 1/N$ and $r\propto 1/N$, as well as the case $r\propto 1/N (N+\gamma)$ with $\gamma$ a dimensionless constant. In this sense and depending on the attractors considered, we obtain different expressions for the function $F(\phi)$ and the potential $V(\phi)$, as also the constraints on the parameters present in our model and its reconstruction.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"

